The prospects of forming ultracold molecules in $^2\Sigma$ states by magnetoassociation of alkali-metal atoms with Yb

We explore the feasibility of producing ultracold diatomic molecules with nonzero electric and magnetic dipole moments by magnetically associating two atoms, one with zero electron spin and one with nonzero spin. Feshbach resonances arise through the dependence of the hyperfine coupling on internuclear distance. We survey the Feshbach resonances in diatomic systems combining the nine stable alkali-metal isotopes with those of Yb, focussing on the illustrative examples of RbYb and CsYb. We show that the resonance widths may expressed as a product of physically comprehensible terms in the framework of Fermi's Golden Rule. The resonance widths depend strongly on the background scattering length, which may be adjusted by selecting the Yb isotope, and on the hyperfine coupling constant and the magnetic field. In favorable cases the resonances may be over 100 mG wide.

==> RbYb-table.txt <==
Supplemental Material for D. A. Brue and J. M. Hutson,

Prospects of forming ultracold molecules in $^2\Sigma$ states 
by magnetoassociation of alkali-metal atoms with Yb

Resonance positions Bres, widths Delta and background scattering lengths abg
for 85Rb and 87Rb in combination with all stable isotopes of Yb.
All quantities are obtained from coupled-channel calculations on potential
curves based on CCSD(T) calculations and fitted to the experimental binding energies
in F. Muenchow, 2-photon photoassociation spectroscopy in a mixture of Ytterbium and Rubidium, 
Ph.D. thesis, Heinrich-Heine-Universitaet, Duesseldorf (2012).
 
This Table includes all resonances predicted below Bres = 10000 G
with m_{f,a} (alkali-metal atom) = m'{f,a} (molecule).
It does not include the additional resonances with m_{f,a} = m'{f,a} +/-1 
that occur for Yb isotopes with non-zero nuclear spin (Yb-171 and Yb-173).

Isotopes   m_f  Bres (G)  Delta (mG)  abg (bohr)   Delta/B  abg*Delta/B
Rb85Yb168   -2      2543       0.349       218.7   1.4e-07      3.0e-05
Rb85Yb168   -2      5118       0.446       218.6   8.7e-08      1.9e-05
Rb85Yb168   -2      9106       0.595       218.6   6.5e-08      1.4e-05
Rb85Yb168   -1      2072       0.395       218.8   1.9e-07      4.2e-05
Rb85Yb168   -1      4712       0.612       218.7   1.3e-07      2.8e-05
Rb85Yb168   -1      8722       0.876       218.7   1.0e-07      2.2e-05
Rb85Yb168    0      1673       0.297       218.9   1.8e-07      3.9e-05
Rb85Yb168    0      4336       0.585       218.8   1.3e-07      3.0e-05
Rb85Yb168    0      8353       0.905       218.8   1.1e-07      2.4e-05
Rb85Yb168    1      1350       0.168       218.9   1.2e-07      2.7e-05
Rb85Yb168    1      3991       0.439       218.9   1.1e-07      2.4e-05
Rb85Yb168    1      8001       0.737       218.8   9.2e-08      2.0e-05
Rb85Yb168    2      1100       0.066       218.9   6.0e-08      1.3e-05
Rb85Yb168    2      3674       0.230       218.9   6.3e-08      1.4e-05
Rb85Yb168    2      7663       0.422       218.9   5.5e-08      1.2e-05

Rb85Yb170   -2      2791       0.204       137.2   7.3e-08      1.0e-05
Rb85Yb170   -2      5506       0.264       137.2   4.8e-08      6.6e-06
Rb85Yb170   -2      9676       0.351       137.2   3.6e-08      5.0e-06
Rb85Yb170   -1      2334       0.240       137.3   1.0e-07      1.4e-05
Rb85Yb170   -1      5104       0.366       137.3   7.2e-08      9.8e-06
Rb85Yb170   -1      9293       0.520       137.3   5.6e-08      7.7e-06
Rb85Yb170    0      1940       0.190       137.3   9.8e-08      1.3e-05
Rb85Yb170    0      4729       0.355       137.3   7.5e-08      1.0e-05
Rb85Yb170    0      8925       0.540       137.3   6.0e-08      8.3e-06
Rb85Yb170    1      1612       0.115       137.3   7.1e-08      9.8e-06
Rb85Yb170    1      4382       0.270       137.3   6.2e-08      8.5e-06
Rb85Yb170    1      8572       0.442       137.3   5.2e-08      7.1e-06
Rb85Yb170    2      1348       0.048       137.3   3.5e-08      4.9e-06
Rb85Yb170    2      4062       0.144       137.3   3.5e-08      4.9e-06
Rb85Yb170    2      8233       0.254       137.3   3.1e-08      4.2e-06

Rb85Yb171   -2       526      -0.095       115.8  -1.8e-07     -2.1e-05
Rb85Yb171   -2       918       0.295       115.8   3.2e-07      3.7e-05
Rb85Yb171   -2      2918       0.188       115.8   6.4e-08      7.4e-06
Rb85Yb171   -2      5704       0.243       115.7   4.3e-08      4.9e-06
Rb85Yb171   -1      2467       0.224       115.8   9.1e-08      1.1e-05
Rb85Yb171   -1      5304       0.339       115.8   6.4e-08      7.4e-06
Rb85Yb171   -1      9583       0.480       115.8   5.0e-08      5.8e-06
Rb85Yb171    0      2075       0.181       115.8   8.7e-08      1.0e-05
Rb85Yb171    0      4930       0.331       115.8   6.7e-08      7.8e-06
Rb85Yb171    0      9215       0.499       115.8   5.4e-08      6.3e-06
Rb85Yb171    1      1745       0.112       115.8   6.4e-08      7.4e-06
Rb85Yb171    1      4582       0.253       115.8   5.5e-08      6.4e-06
Rb85Yb171    1      8861       0.410       115.8   4.6e-08      5.4e-06
Rb85Yb171    2      1475       0.048       115.8   3.3e-08      3.8e-06
Rb85Yb171    2      4261       0.136       115.8   3.2e-08      3.7e-06
Rb85Yb171    2      8522       0.237       115.8   2.8e-08      3.2e-06

Rb85Yb172   -2       340      -0.019        98.7  -5.7e-08     -5.6e-06
Rb85Yb172   -2      1104       0.213        98.7   1.9e-07      1.9e-05
Rb85Yb172   -2      3047       0.189        98.6   6.2e-08      6.1e-06
Rb85Yb172   -2      5904       0.246        98.6   4.2e-08      4.1e-06
Rb85Yb172   -1      2601       0.229        98.7   8.8e-08      8.7e-06
Rb85Yb172   -1      5506       0.345        98.7   6.3e-08      6.2e-06
Rb85Yb172   -1      9874       0.485        98.6   4.9e-08      4.8e-06
Rb85Yb172    0      2211       0.189        98.7   8.5e-08      8.4e-06
Rb85Yb172    0      5132       0.338        98.7   6.6e-08      6.5e-06
Rb85Yb172    0      9507       0.506        98.7   5.3e-08      5.3e-06
Rb85Yb172    1      1879       0.120        98.7   6.4e-08      6.3e-06
Rb85Yb172    1      4784       0.261        98.7   5.4e-08      5.4e-06
Rb85Yb172    1      9153       0.417        98.7   4.6e-08      4.5e-06
Rb85Yb172    2      1604       0.052        98.7   3.3e-08      3.2e-06
Rb85Yb172    2      4461       0.141        98.7   3.1e-08      3.1e-06
Rb85Yb172    2      8813       0.241        98.7   2.7e-08      2.7e-06

Rb85Yb173   -2       206      -0.005        83.7  -2.7e-08     -2.2e-06
Rb85Yb173   -2      1238       0.211        83.7   1.7e-07      1.4e-05
Rb85Yb173   -2      3179       0.209        83.6   6.6e-08      5.5e-06
Rb85Yb173   -2      6108       0.272        83.6   4.5e-08      3.7e-06
Rb85Yb173   -1      2737       0.256        83.6   9.3e-08      7.8e-06
Rb85Yb173   -1      5711       0.384        83.6   6.7e-08      5.6e-06
Rb85Yb173    0      2349       0.214        83.7   9.1e-08      7.6e-06
Rb85Yb173    0      5338       0.378        83.7   7.1e-08      5.9e-06
Rb85Yb173    0      9802       0.561        83.6   5.7e-08      4.8e-06
Rb85Yb173    1      2015       0.139        83.7   6.9e-08      5.8e-06
Rb85Yb173    1      4990       0.293        83.7   5.9e-08      4.9e-06
Rb85Yb173    1      9447       0.463        83.7   4.9e-08      4.1e-06
Rb85Yb173    2      1735       0.062        83.7   3.6e-08      3.0e-06
Rb85Yb173    2      4665       0.159        83.7   3.4e-08      2.8e-06
Rb85Yb173    2      9107       0.269        83.7   2.9e-08      2.5e-06

Rb85Yb174   -2        90      -0.001        69.5  -1.0e-08     -7.2e-07
Rb85Yb174   -2      1354       0.242        69.4   1.8e-07      1.2e-05
Rb85Yb174   -2      3313       0.254        69.4   7.7e-08      5.3e-06
Rb85Yb174   -2      6315       0.332        69.4   5.3e-08      3.6e-06
Rb85Yb174   -1       270      -0.106        69.5  -3.9e-07     -2.7e-05
Rb85Yb174   -1       452       0.299        69.4   6.6e-07      4.6e-05
Rb85Yb174   -1      2875       0.315        69.4   1.1e-07      7.6e-06
Rb85Yb174   -1      5919       0.469        69.4   7.9e-08      5.5e-06
Rb85Yb174    0      2488       0.268        69.4   1.1e-07      7.5e-06
Rb85Yb174    0      5546       0.465        69.4   8.4e-08      5.8e-06
Rb85Yb174    1      2153       0.177        69.4   8.2e-08      5.7e-06
Rb85Yb174    1      5197       0.362        69.4   7.0e-08      4.8e-06
Rb85Yb174    1      9744       0.567        69.4   5.8e-08      4.0e-06
Rb85Yb174    2      1869       0.081        69.4   4.3e-08      3.0e-06
Rb85Yb174    2      4871       0.197        69.4   4.1e-08      2.8e-06
Rb85Yb174    2      9403       0.329        69.4   3.5e-08      2.4e-06

Rb85Yb176   -2      1564       0.513        38.8   3.3e-07      1.3e-05
Rb85Yb176   -2      3587       0.578        38.8   1.6e-07      6.2e-06
Rb85Yb176   -2      6736       0.759        38.8   1.1e-07      4.4e-06
Rb85Yb176   -1       925       0.429        38.8   4.6e-07      1.8e-05
Rb85Yb176   -1      3157       0.733        38.8   2.3e-07      9.0e-06
Rb85Yb176   -1      6342       1.082        38.8   1.7e-07      6.6e-06
Rb85Yb176    0       434       0.139        38.8   3.2e-07      1.2e-05
Rb85Yb176    0      2773       0.641        38.8   2.3e-07      9.0e-06
Rb85Yb176    0      5971       1.080        38.8   1.8e-07      7.0e-06
Rb85Yb176    1       203       0.021        38.8   1.0e-07      4.1e-06
Rb85Yb176    1      2435       0.436        38.8   1.8e-07      6.9e-06
Rb85Yb176    1      5621       0.849        38.8   1.5e-07      5.9e-06
Rb85Yb176    2       120       0.003        38.8   2.7e-08      1.1e-06
Rb85Yb176    2      2144       0.206        38.8   9.6e-08      3.7e-06
Rb85Yb176    2      5293       0.468        38.8   8.8e-08      3.4e-06

Rb87Yb168   -1      3314       4.570        39.0   1.4e-06      5.4e-05
Rb87Yb168   -1      6902       5.730        39.0   8.3e-07      3.2e-05
Rb87Yb168    0      1705       1.978        39.1   1.2e-06      4.5e-05
Rb87Yb168    0      5552       5.048        39.1   9.1e-07      3.6e-05
Rb87Yb168    1       877       0.320        39.1   3.6e-07      1.4e-05
Rb87Yb168    1      4466       2.389        39.1   5.3e-07      2.1e-05
Rb87Yb168    1      9319       4.559        39.1   4.9e-07      1.9e-05

Rb87Yb170   -1      3723     -31.130       -11.2  -8.4e-06      9.3e-05
Rb87Yb170   -1      7401     -38.990       -11.3  -5.3e-06      5.9e-05
Rb87Yb170    0      2189     -16.590       -11.0  -7.6e-06      8.4e-05
Rb87Yb170    0      6062     -35.950       -11.1  -5.9e-06      6.6e-05
Rb87Yb170    1      1287      -3.774       -11.0  -2.9e-06      3.2e-05
Rb87Yb170    1      4965     -17.860       -11.0  -3.6e-06      4.0e-05

Rb87Yb171   -1      3923     -10.890       -57.8  -2.8e-06      1.6e-04
Rb87Yb171   -1      7655     -13.750       -58.0  -1.8e-06      1.0e-04
Rb87Yb171    0      2415      -6.170       -57.6  -2.6e-06      1.5e-04
Rb87Yb171    0      6320     -12.750       -57.7  -2.0e-06      1.2e-04
Rb87Yb171    1      1487      -1.568       -57.5  -1.1e-06      6.1e-05
Rb87Yb171    1      5219      -6.406       -57.6  -1.2e-06      7.1e-05

Rb87Yb172   -1      4122     -10.380      -156.3  -2.5e-06      3.9e-04
Rb87Yb172   -1      7910     -13.160      -156.6  -1.7e-06      2.6e-04
Rb87Yb172    0      2636      -6.228      -155.7  -2.4e-06      3.7e-04
Rb87Yb172    0      6581     -12.330      -156.0  -1.9e-06      2.9e-04
Rb87Yb172    1      1686      -1.734      -155.4  -1.0e-06      1.6e-04
Rb87Yb172    1      5474      -6.291      -155.6  -1.1e-06      1.8e-04

Rb87Yb173   -1      4320     -20.710      -575.9  -4.8e-06      2.8e-03
Rb87Yb173   -1      8169     -26.360      -578.3  -3.2e-06      1.9e-03
Rb87Yb173    0      2852     -13.010      -571.3  -4.6e-06      2.6e-03
Rb87Yb173    0      6843     -24.910      -573.8  -3.6e-06      2.1e-03
Rb87Yb173    1      1883      -3.904      -569.3  -2.1e-06      1.2e-03
Rb87Yb173    1      5733     -12.860      -570.7  -2.2e-06      1.3e-03

Rb87Yb174   -1      4517      23.940       991.0   5.3e-06      5.3e-03
Rb87Yb174   -1      8429      30.270       986.6   3.6e-06      3.5e-03
Rb87Yb174    0      3066      15.990      1000.2   5.2e-06      5.2e-03
Rb87Yb174    0      7108      29.420       995.4   4.1e-06      4.1e-03
Rb87Yb174    1      2081       5.159      1004.5   2.5e-06      2.5e-03
Rb87Yb174    1      5993      15.580      1001.8   2.6e-06      2.6e-03

Rb87Yb176   -1      4912       3.547       223.5   7.2e-07      1.6e-04
Rb87Yb176   -1      8957       4.515       223.3   5.0e-07      1.1e-04
Rb87Yb176    0      3488       2.529       223.8   7.3e-07      1.6e-04
Rb87Yb176    0      7643       4.447       223.6   5.8e-07      1.3e-04
Rb87Yb176    1      2476       0.904       223.9   3.6e-07      8.2e-05
Rb87Yb176    1      6522       2.401       223.8   3.7e-07      8.2e-05


